A robust and efficient video representation for action recognition

This paper introduces a state-of-the-art video representation and applies it to efficient action recognition and detection. We first propose to improve the popular dense trajectory features by explicit camera motion estimation. More specifically, we extract feature point matches between frames using SURF descriptors and dense optical flow. The matches are used to estimate a homography with RANSAC. To improve the robustness of homography estimation, a human detector is employed to remove outlier matches from the human body as human motion is not constrained by the camera. Trajectories consistent with the homography are considered as due to camera motion, and thus removed. We also use the homography to cancel out camera motion from the optical flow. This results in significant improvement on motion-based HOF and MBH descriptors. We further explore the recent Fisher vector as an alternative feature encoding approach to the standard bag-of-words histogram, and consider different ways to include spatial layout information in these encodings. We present a large and varied set of evaluations, considering (i) classification of short basic actions on six datasets, (ii) localization of such actions in feature-length movies, and (iii) large-scale recognition of complex events. We find that our improved trajectory features significantly outperform previous dense trajectories, and that Fisher vectors are superior to bag-of-words encodings for video recognition tasks. In all three tasks, we show substantial improvements over the state-of-the-art results.

==> reviews.txt <==

Dear  Dan Oneata,

We have received the reports from our advisors on your manuscript, "A robust and efficient video representation for action and event recognition", which you submitted to International Journal of Computer Vision.

Based on the advice received, the Editor feels that your manuscript could be accepted for publication should you be prepared to incorporate minor revisions.  When preparing your revised manuscript, you are asked to carefully consider the reviewer comments which are attached, and submit a list of responses to the comments.  Your list of responses should be uploaded as a file in addition to your revised manuscript.

"Please make sure to submit your editable source files (i. e. Word, TeX)."

In order to submit your revised manuscript electronically, please access the following web site:

      http://visi.edmgr.com/

Your username is: doneata
Your password is: oneata675385

Click "Author Login" to submit your revision.

We would be grateful to receive your revised version in Dec 27, 2014 days.

With regards,
Rohini Duraisingh
Springer Journals Editorial Office
International Journal of Computer Vision

COMMENTS FOR THE AUTHOR:

Reviewers generally like this paper, particularly impressed with its state-of-the-art performance demonstrated through thorough experimentation. They do provide some suggestions for improving clarity and exposition. These should be addressable in a minor revision.

Reviewer comments are included below.


Reviewer #1: In this paper, the well-known dense trajectories are improved by using motion compensation and person detection. In addition, Fisher Vector representations are explored as well as BoW representations for three different tasks, action recognition, action detection and event recognition. The paper integrates two of the previous works of the authors, [48] and [73] together, providing additional experimental results as well. It involves extensive experimental evaluation and state-of-the-art performance on all the aforementioned tasks; therefore it provides a valuable addition to the computer vision literature.

There are minor issues, which I think will improve the presentation of the paper:

- Previous works [15,19] similarly estimate the background motion using RANSAC for the removal of background motion. Related mentions would complete the related discussion in Sec 3.4.

- In Figure 5, it would be good to include the dataset information; which datasets do those frames belong to?

- In Section 4.1, different normalisations have been used for different SVM kernels. Including a brief discussion on this choice would be useful.

- Caption of Fig 6 is a bit uninformative, it would be better to rephrase this caption. Which dataset is used in calculation of these histograms?

- It would be good if the authors could provide the mathematical formulation of the proposed DP-NMS variant.

- The discussion about the impact of human detection for action localisation in Section 7.2.2 is a bit vague. The discussion here could be improved. Fig 9 is not very conclusive, are there better examples showing why human detection does not help in some cases? More insight and more example frames on Fig 9 would be beneficial.


Some comments on the format:

- There are a few typos like "allign" and grammatical errors like "SFV are". Would be good to double-check.

- Reference [42] is incomplete.

- In Sec 6.2, the dataset names should be used in bold, following the same format of Sec 6.1.

- The best results in Table 1, Table 2, Table 3, Table 6, Table 8 should be made bold.


Reviewer #2: This paper presents research on action recognition in video based on dense trajectories.  The paper builds on recent work representing videos using a set of features extracted from short tracks [75].  This journal paper brings together the authors' recent work on stabilized trajectories and Fisher Vector encodings, combined with additional work on non-maxium suppression.  A substantial body of experiments, on 6 standard datasets, show very impressive results.  The proposed method achieves state of the art performance on all.

Overall, this is an excellent paper and should certainly be accepted.  The dense trajectories line of work is the state of the art in video-based action recognition.  This journal paper is a comprehensive, self-contained description of the most recent innovations in this line.  Empirical performance is superb.  The additional ablative experiments add value, and the RS-NMS is a nice trick for assessing the per-frame contribution, which makes sense for a bag-of-words type representation.

I think the following minor revisions would help to improve the paper:

- The trend in terms of accuracy (Table 1) suggests that FV performance has plateaued, while BOW performance is still increasing (as noted in paper).  The induced feature dimensionality of the FV is significantly higher than the equivalent BOW -- so if an equivalent sized vocabular were used, would performance be the same?  The authors do not the codebooking (nearest neighbour finding) costs, but there are not the only costs (e.g. kernel evaluations, training time with higher dimensionality features).  Are these costs truly insignificant?  In terms of accuracy, is FV just buying efficiency, but not actually accuracy?

- Details on the cross-validation (or other hyper-parameter setting strategy) should be provided for the experiments.  Some datasets do not provide a separate validation set, how are parameters set?  For "detection"-type problems (e.g. TRECVID), is a weighting scheme used (i.e. C_1, C_2 in SVM)?  Is the setting of these hyper-parameters important for performance?

- Human detector (p. 5, and experiments), how is the threshold for detector response set?  0?

- Footnote on p. 6 seems missing.

- remove commas on ", then," (p. 6)

- Is the maximal magnitude (p. 6) defined per frame, or for the total trajectory?  I.e. is a point removed if it doesn't move 2 pixels over the whole trajectory, or per frame of the trajectory?

- For the DP-NMS, are the constraints (i) and (ii) (p. 7) hard constraints?  Or is this optimization with a weighted objective?


Reviewer #3: The goal of this paper is to improve upon state-of-the-art video representations for action recognition and detection. The authors build upon the dense trajectory feature [75] in two ways:

1) Since many of the feature descriptors are computed based on optical flow and motion, the authors discard motion due to the camera by estimating a homography with RANSAC between adjacent frames. In addition, the authors also leverage human detectors to improve the robustness of the homography estimation.

2) Applying Fisher vectors as an alternative feature encoding approach, and incorporating simple spatial layout information into the encodings.

To illustrate the benefits of these improvements, the authors present extensive analysis and results on a large and varied set of tasks and datasets including action recognition (Hollywood2, HMDB51, Olympic Sports, High Five, UCF50, UCF101), action localization (Coffee and Cigarettes, DLSBP), and event detection (TRECVID MED11).

There is very limited novelty in this paper. The idea of separating features in video based on foreground/background has been previously explored, especially using optical flow/tracks to estimate the camera motion. A relevant paper the authors may want to cite is the work of "A Videography Analysis Framework for Video Retrieval and Summarization" (BMVC 2012) by Oh et al. In the image domain, works such as [19] as well as various other object-centric pooling methods also try to utilize the separation of foreground/background as a means to improve feature representations. In addition, the Fisher vector work simply applies previous work to the video domain.

However, that being said, I believe the importance of this paper is in the experimental results and analysis that the authors present, which more than justifies the merit for publication. In particular, the authors present an extremely detailed analysis on every single aspect of their framework, allowing us to understand the importance of each of the decisions made. Also, using basically the exact same feature (plus or minus human detection), the authors are able to obtain state-of-the-art performance on nearly all the datasets they have evaluated on, which is an incredible feat given the variation and difficulty of the datasets and the problem. This really speaks greatly for the general applicability of the video features developed in this paper. Also, the paper is very well written and easy to read.

The one point I find lacking in this paper is timing comparisons. Although the authors are able to obtain significant improvements in performance over the baseline trajectory features, it is not clear at what cost in time. Luckily, it seems like the human detection aspect (which is not used for the TRECVID MED data due to runtime considerations) yields negligible gains. However, I think it would greatly strengthen this paper if some timing comparisons are made for the baseline trajectories and the improved methods. It seems like some of the features required for the homography such as optical flow are already computed from the trajectory feature, but it's not clear how much longer the improved trajectories take.

Minor comments/questions/suggestions:
-It would be interesting if you could quantitatively evaluate how well you are estimating the homography matrices and detecting humans, instead of directly evaluating the effect on performance as you are doing now. This might help provide some further intuition.

-In Section 3.2, I'm personally familiar with the methods you mention such as SURF features, salient feature points, RANSAC and homography estimation. However, I wonder if a little bit of detail here would help other readers. Also for Fisher vectors in Section 4.1.

-In Section 3.3, domain adaptation is also a big problem with the human detectors trained from PASCAL images.

-In Section 3,4,5 in general, there are a lot of words used to describe everything. Perhaps some equations would help make certain parts clearer.

-In Table 5, give an explicit description of the different methods, especially the meaning of the method-0. I had to dig around the text for a little bit to figure this out.

-In all of your experiments, did you compute a homography for every pair of adjacent frames? This seems extremely expensive computationally.

-Is there a particular reason for tuning parameters/analysis on Hollywood2 and HMDB51?


